AhaPro: A Process-level Rebus benchmark for probing Aha moments in LLM reasoning

Existing research on Aha moments in large language models has largely focused on reflective expressions or final revision outcomes, leaving their role in the visible reasoning process insufficiently characterized. Rebus puzzles encode answers through character forms, spatial arrangements, and homophony. Reinterpreting key details may trigger Aha moments and shifts in the reasoning process and candidate answers. We introduce AhaPro, a process-level benchmark that uses rebus puzzles to examine how models reorganize evidence and revise answers through Aha moments. The framework represents CoT as sequences of candidate answers, evidence, and verification states, using hierarchical metrics to assess conflict detection, state improvement, and subsequent adoption. Across eleven models, we observe frequent failures to adopt better states discovered during Aha moments, alongside adopted revisions that leave state quality unchanged or reduce it. Models also detect conflicts without subsequently achieving an effective revision. Further paired interventions suggest that prior reasoning context may hinder effective revision after conflict detection, while multi-branch search highlights answer selection as a bottleneck between correct-answer discovery and successful correction.

==> fig/provider_icons/LICENSE-lobehub.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> fig/provider_icons/SOURCES.json <==
{
  "anthropic": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-53c2fff3-f056-42c7-95c9-82a314aded7b.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "google": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-7949554d-0ac2-44fc-b12c-e8ba7bf5e5e0.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "minimax": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-92642dc5-d795-4298-860e-2610c2e96af2.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "moonshot": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-cf2bf7af-d078-4475-b26a-f76d5072ba36.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "qwen": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-ccf55234-9b08-45d0-ad67-7e7797ce76a2.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "openai": {
    "source": "C:\\Users\\GuoWei\\AppData\\Local\\Temp\\codex-clipboard-73eec73d-bec7-4d8b-88a8-5dcb4b1cd3e2.png",
    "provided_by": "user",
    "image_unchanged": true
  },
  "doubao": {
    "source": "https://unpkg.com/@lobehub/icons-static-png@1.97.1/light/doubao-color.png",
    "repository": "https://github.com/lobehub/lobe-icons",
    "image_unchanged": true
  }
}
